Block-Skim: Efficient Question Answering for Transformer

Transformer models have achieved promising results on natural language processing (NLP) tasks including extractive question answering (QA). Common Transformer encoders used in NLP tasks process the hidden states of all input tokens in the context paragraph throughout all layers. However, different from other tasks such as sequence classification, answering the raised question does not necessarily need all the tokens in the context paragraph. Following this motivation, we propose Block-skim, which learns to skim unnecessary context in higher hidden layers to improve and accelerate the Transformer performance. The key idea of Block-Skim is to identify the context that must be further processed and those that could be safely discarded early on during inference. Critically, we find that such information could be sufficiently derived from the self-attention weights inside the Transformer model. We further prune the hidden states corresponding to the unnecessary positions early in lower layers, achieving significant inference-time speedup. To our surprise, we observe that models pruned in this way outperform their full-size counterparts. Block-Skim improves QA models' accuracy on different datasets and achieves 3 times speedup on BERT-base model.

==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/long_tail_analysis.csv <==
,1,4,6
0,0.338925026,0.333789798,0.334474495
128,0.265866884,0.240019105,0.22363948
256,0.193949154,0.172897734,0.154837225
384,0.152185944,0.134477034,0.113447703


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/long_tail_analysis_full.csv <==
,1,2,3,4,5,6,7,8,9,10,11
0,0.338925026,0.350736049,0.337042109,0.333789798,0.341150291,0.334474495,0.32540226,0.309483054,0.305546046,0.307086614,0.303320781
128,0.265866884,0.261512095,0.253561093,0.240019105,0.243165791,0.22363948,0.221195179,0.195909308,0.193745961,0.193914534,0.189953081
256,0.193949154,0.189807891,0.182905786,0.172897734,0.171517313,0.154837225,0.143448752,0.124352928,0.123892787,0.123892787,0.119061314
384,0.152185944,0.153846154,0.12257886,0.134477034,0.143054787,0.113447703,0.117598229,0.154122856,0.158273381,0.094355285,0.104316547
512,0.254530907,0.252372446,0.242398869,0.232257824,0.235495516,0.217148599,0.212980537,0.193870716,0.192214655,0.188195452,0.185050798


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/post_hoc_example.txt <==
False, False,  False, False, False, False,  True,  True, False, False, False


[CLS] who played quarterback for the broncos after peyton manning was benched? [SEP] following their loss in the divisional round of the previous season's playoffs, the denver
broncos underwent numerous coaching changes, including a mutual parting with head coach john fox ( who had won four divisional championships in his four years as broncos head coach ),
and the hiring of gary kubiak as the new head coach. under kubiak, the broncos planned to install a run - oriented offense with zone blocking
to blend in with quarterback peyton manning's shotgun passing skills, but struggled with numerous changes and injuries to the offensive line, as well as manning having his worst
statistical season since his rookie year with the indianapolis colts in 1998, due to a plantar fasciitis injury in his heel that he had suffered since the
summer, and the simple fact that manning was getting old, as he turned 39 in the 2015 off - season. although the team had a 7 – 0 start
, manning led the nfl in interceptions. in week 10, manning suffered a partial tear of the plantar fasciitis in his left foot. he set
- the nfl's all - time record for career passing yards in this game, but was benched after throwing four interceptions in favor of backup quarterback brock osweiler
- , who took over as the starter for most of the remainder of the regular season. osweiler was injured, however, leading to manning's return during the
week 17 regular season finale, where the broncos were losing 13 – 7 against the 4 – 11 san diego chargers, resulting in manning re - claiming the starting quarterback
position for the playoffs by leading the team to a key 27 – 20 win that enabled the team to clinch the number one overall afc seed. under defensive coordinator wade
phillips, the broncos'defense ranked number one in total yards allowed, passing yards allowed and sacks, and like the previous three seasons, the team has continued [SEP]

==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/speedup_base.txt <==
87.02	88.47	88.51	88.69
1.404644984	1.385800098	1.334289425	1
87.13	88.19	88.63	88.69
1.287616464	1.263179903	1.216027766	1


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/speedup_large.txt <==
89.68	92.28	93.00	93.20
1.992619835	1.764767224	1.607266323	1
90.43	92.23	92.92	93.20
1.81	1.64	1.44	1.00
91.48	92.52	92.76	93.20
1.396316083	1.358557178	1.25900882	1.00


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/speedup_raw_data/albert_base_speedup.csv <==
87.11387858,87.07042917,87.30881952,87.29226833,87.87432822,88.32975308,88.87782721,89.31710124,89.52416543,89.61585251,89.64686819,89.78
2.476499212,2.19166753,1.941835452,1.774644629,1.62245212,1.4911603,1.384445289,1.28699064,1.203773159,1.126221125,1.09289139,1


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/speedup_raw_data/albert_large_speedup.csv <==
87.94607652,88.4212901,88.7105532,88.67325665,88.66418157,89.18554078,89.25549715,89.58819145,89.93906935,90.22625368,90.34927989,90.68661715,91.08865754,91.32643388,91.47674747,91.54124854,91.57172714,91.59984581,91.60327668,91.63773585,91.66246886,91.68473906,91.68582445,91.72633126
3.257943904,2.975032947,2.797481265,2.597230597,2.436426467,2.296088254,2.172752815,2.059356663,1.948365642,1.817161108,1.729954931,1.663810947,1.596390177,1.519620576,1.46280688,1.392259624,1.362359413,1.313298957,1.27255239,1.249388238,1.214081834,1.15621857,1.130926129,1


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/speedup_raw_data/bert_base_speedup.csv <==
bert-base,f1,88.30270657,89.64809196,,,,,,,,,,,,,,,,,,,,,,,
,latency,0.407562207,0.416820458,,,,,,,,,,,,,,,,,,,,,,,
,speedup,1,0.977788396,,,,,,,,,,,,,,,,,,,,,,,
,,1,2,3,4,5,6,7,8,9,10,11,no_rejection,,,,,,,,,,,,,
,,76.27090803,78.68737123,80.53075438,81.43142384,82.97860763,84.5501696,85.09230889,87.07252296,88.12890835,88.55796685,88.68203265,88.68203265,,,,,,,,,,,,,
bert-base-bst,f1,84.93288834,86.21735477,85.99543657,86.45576889,86.84415752,87.1070236,87.32230993,88.06912111,88.45732348,88.55761772,88.64330095,88.68203265,,,,,,,,,,,,,
,latency,0.161696629,0.186336016,0.207325372,0.229549404,0.252448052,0.273762015,0.295702552,0.31710795,0.340200605,0.35574635,0.385164993,0.407562207,,,,,,,,,,,,,
,speedup,2.520536196,2.187243324,1.965809608,1.775487979,1.6144399,1.488746374,1.378284376,1.285247522,1.198005533,1.14565394,1.058149662,1,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
bert-large,f1,92.82,,,,,,,,,,,,,,,,,,,,,,,,
,latency,1.292974914,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,no_rejection
bert-large-bst,f1,89.54633066,89.54633066,89.74868833,89.33987051,89.6189325,90.02135243,90.0968768,90.25015268,90.44041449,90.6418186,91.03764004,91.04647305,91.43619425,91.88749036,92.17573975,92.45143723,92.57352044,92.84615236,92.84784973,93.10012006,93.13251269,93.17264909,93.20918794,93.2539277,93.2539277
,latency,0.444691053,0.472569096,0.490006015,0.513448444,0.541440507,0.578196165,0.610758441,0.634176755,0.662661029,0.693608144,0.722249896,0.754301718,0.796939196,0.819744032,0.85451683,0.890381855,0.925321469,0.970072905,0.99377148,1.02840377,1.062580625,1.095859489,1.13418048,1.183414002,1.292974914
,latency-gpu,,0.021996233,0.022468355,0.023602169,0.024594612,0.025380973,0.02620121,0.027276033,0.028219267,0.029457885,0.030512117,0.03146146,0.032390004,0.033382261,0.034353351,0.03526406,0.036268104,0.037310722,0.038333479,0.039288479,0.04032235,0.041282706,0.042253341,0.043063053,
,,,,,,,,,,,,,,,,,,,,,,,,,,
albert-base,,89.64809196,,,,,,,,,,,,,,,,,,,,,,,,
,,0.293784604,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
albert-base-bst,,1,2,3,4,5,6,7,8,9,10,11,no_rejection,,,,,,,,,,,,,
,f1,87.11387858,87.07042917,87.30881952,87.29226833,87.87432822,88.32975308,88.87782721,89.31710124,89.52416543,89.61585251,89.64686819,89.78,,,,,,,,,,,,,
,latency,0.168310354,0.190184165,0.214652821,0.234875452,0.25690771,0.279527599,0.301073984,0.323872175,0.346261632,0.370105345,0.381392389,0.416820458,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
albert-large,f1,91.51240605,92.82,,,,,,,,,,,,,,,,,,,,,,,
,latency,1.390134289,1.292974914,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,no_rejection,
albert-large-bst,f1,87.94607652,88.4212901,88.7105532,88.67325665,88.66418157,89.18554078,89.25549715,89.58819145,89.93906935,90.22625368,90.34927989,90.68661715,91.08865754,91.32643388,91.47674747,91.54124854,91.57172714,91.59984581,91.60327668,91.63773585,91.66246886,91.68473906,91.68582445,91.72633126,
,latency,0.426690677,0.467266855,0.496923539,0.535237145,0.570562792,0.605435913,0.639803239,0.675033283,0.713487376,0.765003325,0.803566766,0.835512167,0.870798573,0.914790383,0.950319764,0.998473464,1.020387334,1.058505591,1.092398474,1.112651973,1.145008722,1.202310986,1.229199903,1.390134289,


==> Block-Skim_ Efficient Question Answering for Transformer (3)/fig/data/speedup_raw_data/bert_large_speedup.csv <==
89.54633066,89.54633066,89.74868833,89.33987051,89.6189325,90.02135243,90.0968768,90.25015268,90.44041449,90.6418186,91.03764004,91.04647305,91.43619425,91.88749036,92.17573975,92.45143723,92.57352044,92.84615236,92.84784973,93.10012006,93.13251269,93.17264909,93.20918794,93.2539277,93.2539277
2.90758023,2.736054741,2.638691922,2.51821761,2.388027673,2.236221877,2.116998847,2.038824198,1.951185989,1.864128796,1.790204361,1.714134918,1.622426053,1.577291036,1.513106435,1.452157754,1.397325101,1.332863652,1.301078709,1.257263881,1.216825231,1.179872902,1.140008082,1.092580375,1


==> fig/data/long_tail_analysis.csv <==
,1,4,6
0,0.338925026,0.333789798,0.334474495
128,0.265866884,0.240019105,0.22363948
256,0.193949154,0.172897734,0.154837225
384,0.152185944,0.134477034,0.113447703


==> fig/data/long_tail_analysis_full.csv <==
,1,2,3,4,5,6,7,8,9,10,11
0,0.338925026,0.350736049,0.337042109,0.333789798,0.341150291,0.334474495,0.32540226,0.309483054,0.305546046,0.307086614,0.303320781
128,0.265866884,0.261512095,0.253561093,0.240019105,0.243165791,0.22363948,0.221195179,0.195909308,0.193745961,0.193914534,0.189953081
256,0.193949154,0.189807891,0.182905786,0.172897734,0.171517313,0.154837225,0.143448752,0.124352928,0.123892787,0.123892787,0.119061314
384,0.152185944,0.153846154,0.12257886,0.134477034,0.143054787,0.113447703,0.117598229,0.154122856,0.158273381,0.094355285,0.104316547
512,0.254530907,0.252372446,0.242398869,0.232257824,0.235495516,0.217148599,0.212980537,0.193870716,0.192214655,0.188195452,0.185050798


==> fig/data/post_hoc_example.txt <==
False, False,  False, False, False, False,  True,  True, False, False, False


[CLS] who played quarterback for the broncos after peyton manning was benched? [SEP] following their loss in the divisional round of the previous season's playoffs, the denver
broncos underwent numerous coaching changes, including a mutual parting with head coach john fox ( who had won four divisional championships in his four years as broncos head coach ),
and the hiring of gary kubiak as the new head coach. under kubiak, the broncos planned to install a run - oriented offense with zone blocking
to blend in with quarterback peyton manning's shotgun passing skills, but struggled with numerous changes and injuries to the offensive line, as well as manning having his worst
statistical season since his rookie year with the indianapolis colts in 1998, due to a plantar fasciitis injury in his heel that he had suffered since the
summer, and the simple fact that manning was getting old, as he turned 39 in the 2015 off - season. although the team had a 7 – 0 start
, manning led the nfl in interceptions. in week 10, manning suffered a partial tear of the plantar fasciitis in his left foot. he set
- the nfl's all - time record for career passing yards in this game, but was benched after throwing four interceptions in favor of backup quarterback brock osweiler
- , who took over as the starter for most of the remainder of the regular season. osweiler was injured, however, leading to manning's return during the
week 17 regular season finale, where the broncos were losing 13 – 7 against the 4 – 11 san diego chargers, resulting in manning re - claiming the starting quarterback
position for the playoffs by leading the team to a key 27 – 20 win that enabled the team to clinch the number one overall afc seed. under defensive coordinator wade
phillips, the broncos'defense ranked number one in total yards allowed, passing yards allowed and sacks, and like the previous three seasons, the team has continued [SEP]

==> fig/data/speedup_base.txt <==
87.02	88.47	88.51	88.69
1.404644984	1.385800098	1.334289425	1
87.13	88.19	88.63	88.69
1.287616464	1.263179903	1.216027766	1


==> fig/data/speedup_large.txt <==
89.68	92.28	93.00	93.20
1.992619835	1.764767224	1.607266323	1
90.43	92.23	92.92	93.20
1.81	1.64	1.44	1.00
91.48	92.52	92.76	93.20
1.396316083	1.358557178	1.25900882	1.00


==> fig/data/speedup_raw_data/albert_base_speedup.csv <==
87.11387858,87.07042917,87.30881952,87.29226833,87.87432822,88.32975308,88.87782721,89.31710124,89.52416543,89.61585251,89.64686819,89.78
2.476499212,2.19166753,1.941835452,1.774644629,1.62245212,1.4911603,1.384445289,1.28699064,1.203773159,1.126221125,1.09289139,1


==> fig/data/speedup_raw_data/albert_large_speedup.csv <==
87.94607652,88.4212901,88.7105532,88.67325665,88.66418157,89.18554078,89.25549715,89.58819145,89.93906935,90.22625368,90.34927989,90.68661715,91.08865754,91.32643388,91.47674747,91.54124854,91.57172714,91.59984581,91.60327668,91.63773585,91.66246886,91.68473906,91.68582445,91.72633126
3.257943904,2.975032947,2.797481265,2.597230597,2.436426467,2.296088254,2.172752815,2.059356663,1.948365642,1.817161108,1.729954931,1.663810947,1.596390177,1.519620576,1.46280688,1.392259624,1.362359413,1.313298957,1.27255239,1.249388238,1.214081834,1.15621857,1.130926129,1


==> fig/data/speedup_raw_data/bert_base_speedup.csv <==
bert-base,f1,88.30270657,89.64809196,,,,,,,,,,,,,,,,,,,,,,,
,latency,0.407562207,0.416820458,,,,,,,,,,,,,,,,,,,,,,,
,speedup,1,0.977788396,,,,,,,,,,,,,,,,,,,,,,,
,,1,2,3,4,5,6,7,8,9,10,11,no_rejection,,,,,,,,,,,,,
,,76.27090803,78.68737123,80.53075438,81.43142384,82.97860763,84.5501696,85.09230889,87.07252296,88.12890835,88.55796685,88.68203265,88.68203265,,,,,,,,,,,,,
bert-base-bst,f1,84.93288834,86.21735477,85.99543657,86.45576889,86.84415752,87.1070236,87.32230993,88.06912111,88.45732348,88.55761772,88.64330095,88.68203265,,,,,,,,,,,,,
,latency,0.161696629,0.186336016,0.207325372,0.229549404,0.252448052,0.273762015,0.295702552,0.31710795,0.340200605,0.35574635,0.385164993,0.407562207,,,,,,,,,,,,,
,speedup,2.520536196,2.187243324,1.965809608,1.775487979,1.6144399,1.488746374,1.378284376,1.285247522,1.198005533,1.14565394,1.058149662,1,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
bert-large,f1,92.82,,,,,,,,,,,,,,,,,,,,,,,,
,latency,1.292974914,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,no_rejection
bert-large-bst,f1,89.54633066,89.54633066,89.74868833,89.33987051,89.6189325,90.02135243,90.0968768,90.25015268,90.44041449,90.6418186,91.03764004,91.04647305,91.43619425,91.88749036,92.17573975,92.45143723,92.57352044,92.84615236,92.84784973,93.10012006,93.13251269,93.17264909,93.20918794,93.2539277,93.2539277
,latency,0.444691053,0.472569096,0.490006015,0.513448444,0.541440507,0.578196165,0.610758441,0.634176755,0.662661029,0.693608144,0.722249896,0.754301718,0.796939196,0.819744032,0.85451683,0.890381855,0.925321469,0.970072905,0.99377148,1.02840377,1.062580625,1.095859489,1.13418048,1.183414002,1.292974914
,latency-gpu,,0.021996233,0.022468355,0.023602169,0.024594612,0.025380973,0.02620121,0.027276033,0.028219267,0.029457885,0.030512117,0.03146146,0.032390004,0.033382261,0.034353351,0.03526406,0.036268104,0.037310722,0.038333479,0.039288479,0.04032235,0.041282706,0.042253341,0.043063053,
,,,,,,,,,,,,,,,,,,,,,,,,,,
albert-base,,89.64809196,,,,,,,,,,,,,,,,,,,,,,,,
,,0.293784604,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
albert-base-bst,,1,2,3,4,5,6,7,8,9,10,11,no_rejection,,,,,,,,,,,,,
,f1,87.11387858,87.07042917,87.30881952,87.29226833,87.87432822,88.32975308,88.87782721,89.31710124,89.52416543,89.61585251,89.64686819,89.78,,,,,,,,,,,,,
,latency,0.168310354,0.190184165,0.214652821,0.234875452,0.25690771,0.279527599,0.301073984,0.323872175,0.346261632,0.370105345,0.381392389,0.416820458,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
albert-large,f1,91.51240605,92.82,,,,,,,,,,,,,,,,,,,,,,,
,latency,1.390134289,1.292974914,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,
,,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,no_rejection,
albert-large-bst,f1,87.94607652,88.4212901,88.7105532,88.67325665,88.66418157,89.18554078,89.25549715,89.58819145,89.93906935,90.22625368,90.34927989,90.68661715,91.08865754,91.32643388,91.47674747,91.54124854,91.57172714,91.59984581,91.60327668,91.63773585,91.66246886,91.68473906,91.68582445,91.72633126,
,latency,0.426690677,0.467266855,0.496923539,0.535237145,0.570562792,0.605435913,0.639803239,0.675033283,0.713487376,0.765003325,0.803566766,0.835512167,0.870798573,0.914790383,0.950319764,0.998473464,1.020387334,1.058505591,1.092398474,1.112651973,1.145008722,1.202310986,1.229199903,1.390134289,


==> fig/data/speedup_raw_data/bert_large_speedup.csv <==
89.54633066,89.54633066,89.74868833,89.33987051,89.6189325,90.02135243,90.0968768,90.25015268,90.44041449,90.6418186,91.03764004,91.04647305,91.43619425,91.88749036,92.17573975,92.45143723,92.57352044,92.84615236,92.84784973,93.10012006,93.13251269,93.17264909,93.20918794,93.2539277,93.2539277
2.90758023,2.736054741,2.638691922,2.51821761,2.388027673,2.236221877,2.116998847,2.038824198,1.951185989,1.864128796,1.790204361,1.714134918,1.622426053,1.577291036,1.513106435,1.452157754,1.397325101,1.332863652,1.301078709,1.257263881,1.216825231,1.179872902,1.140008082,1.092580375,1

